X-ray Redshifts for Obscured Active Galactic Nuclei with AXIS Deep and Intermediate Surveys

This study presents the capabilities of the AXIS telescope in estimating redshifts from X-ray spectra alone (X-ray redshifts, XZs). Through extensive simulations, we establish that AXIS observations enable reliable XZ estimates for more than 5500 obscured Active Galactic Nuclei (AGN) up to redshift $z\sim 6$ in the proposed deep (7 Ms) and intermediate (375 ks) surveys. Notably, at least 1600 of them are expected to be in the Compton-Thick regime ($\log N_H/\mathrm{cm^{-2}}\geq 24$), underscoring the pivotal role of AXIS in sample these elusive objects that continue to be poorly understood. XZs provide an efficient alternative for optical/infrared faint sources, overcoming the need for time-consuming spectroscopy, potential limitations of photometric redshifts, and potential issues related to multi-band counterpart association. This approach will significantly enhance the accuracy of constraints on the X-ray luminosity function and obscured AGN fractions up to high redshift. This White Paper is part of a series commissioned for the AXIS Probe Concept Mission; additional AXIS White Papers can be found at the AXIS website (http://axis.astro.umd.edu) with a mission overview here: arXiv:2311.00780.

==> cha.txt <==
% You need to save the "axis.cls" and "axis.bst" files into the same folder as this template file.

%=================================================================
\documentclass[ArXiv,AXISWP,accept,moreauthors,pdftex,10pt,letterpaper]{Definitions/axis} 

% If you would like to post an early version of this manuscript as a preprint, you may use preprint as the journal and change 'submit' to 'accept'. The document class line would be, e.g. \documentclass[preprints,article,accept,moreauthors,pdftex,10pt,a4paper]{mdpi}. This is especially recommended for submission to arXiv, where line numbers should be removed before posting. For preprints.org, the editorial staff will make this change immediately prior to posting.

%
%--------------------
% Class Options:
%--------------------
% journal = ArXiv (for now)
%----------
% article
%---------
% The default type of manuscript is article
%------------------
% moreauthors
%------------------
% If there is only one author the class option oneauthor should be used. Otherwise use the class option moreauthors.
%---------
% pdftex
%---------
% The option pdftex is for use with pdfLaTeX. If eps figures are used, remove the option pdftex and use LaTeX and dvi2pdf.

%=================================================================
\firstpage{1} 
\makeatletter 
\setcounter{page}{\@firstpage} 
\makeatother
\pubvolume{xx}
\issuenum{1}
\articlenumber{5}
\pubyear{2023}
\copyrightyear{2023}
%\externaleditor{Academic Editor: name}
%\history{Received: date; Accepted: date; Published: date}
%\updates{yes} % If there is an update available, un-comment this line

%% MDPI internal command: uncomment if new journal that already uses continuous page numbers 
%\continuouspages{yes}

%------------------------------------------------------------------
% The following line should be uncommented if the LaTeX file is uploaded to arXiv.org
%\pdfoutput=1

%=================================================================
% Add packages and commands here. The following packages are loaded in our class file: fontenc, calc, indentfirst, fancyhdr, graphicx, lastpage, ifthen, lineno, float, amsmath, setspace, enumitem, mathpazo, booktabs, titlesec, etoolbox, amsthm, hyphenat, natbib, hyperref, footmisc, geometry, caption, url, mdframed, tabto, soul, multirow, microtype, tikz

%=================================================================
%% Please use the following mathematics environments: Theorem, Lemma, Corollary, Proposition, Characterization, Property, Problem, Example, ExamplesandDefinitions, Hypothesis, Remark, Definition
%% For proofs, please use the proof environment (the amsthm package is loaded by the MDPI class).

%=================================================================
% Full title of the paper (Capitalized)
\Title{X-ray Redshift for obscured AGN with AXIS}

% Author Orchid ID: enter ID or remove command
\newcommand{\orcidauthorA}{0000-0000-000-000X} % Add \orcidA{} behind the author's name
%\newcommand{\orcidauthorB}{0000-0000-000-000X} % Add \orcidB{} behind the author's name

% Authors, for the paper (add full first names)
\Author{Alessandro Peca $^{1,\dagger}$, Nico Cappelluti $^{1}$ and et al. $^{2}$}

% Authors, for metadata in PDF
\AuthorNames{Alessandro Peca, Nico Cappelluti and et al.}

% Affiliations / Addresses (Add [1] after \address if there is only one affiliation.)
\address{%
$^{1}$ \quad Department of Physics, University of Miami, 
Coral Gables, FL 33124, USA; alessandro.peca@miami.com\\
$^{2}$ \quad Affiliation 2; e-mail@e-mail.com}


% Current address and/or shared authorship
\firstnote{Department of Physics, University of Miami, 
Coral Gables, FL 33124, USA} 
% The commands \thirdnote{} till \eighthnote{} are available for further notes

%\simplesumm{} % Simple summary

%\conference{} % An extended version of a conference paper
% A single paragraph of about 200 words maximum. We strongly encourage authors to use the following style of structured abstracts, but without headings: 1) Background: Place the question addressed in a broad context and highlight the purpose of the study; 2) Methods: Describe briefly the main methods or treatments applied; 3) Results: Summarize the article's main findings; and 4) Conclusion: Indicate the main conclusions or interpretations. The abstract should be an objective representation of the article, it must not contain results which are not presented and substantiated in the main text and should not exaggerate the main conclusions. \emph{This White Paper is part of a series commissioned for the AXIS Probe Concept Mission; additional AXIS White Papers can be found at [some url]
% Abstract (Do not insert blank lines, i.e. \\) 
\abstract{X-ray redshifts (XZs) offer a powerful tool for studying active galactic nuclei (AGN), especially obscured AGN. This study presents simulations investigating the capabilities of the AXIS telescope in estimating XZs. The simulations demonstrate that AXIS can reliably estimate XZs up to redshift \textbf{XXX} and down to \textbf{XXX} counts. In particular, considering the deep planned survey (5Ms), it is expected that \textbf{XXX} sources will yield reliable XZ estimates, of which \textbf{XXX} at redshifts larger than \textbf{XXX}. XZs offer precise redshift measurements and might be more accurate than photometric redshifts in specific cases. They provide an efficient alternative for faint sources, eliminating the need for time-consuming spectroscopy, potential limitations of photometric redshifts, and overcoming potential issues related to multiband counterpart association. AXIS's nearly constant angular resolution makes it an ideal instrument for XZ estimation over its entire field of view, enabling accurate characterization of thousands of AGN using X-ray data alone.  \emph{This White Paper is part of a series commissioned for the AXIS Probe Concept Mission; additional AXIS White Papers can be found at [some url].}}

% Keywords
%\keyword{keyword 1; keyword 2; keyword 3 (list three to ten pertinent keywords specific to the article, yet reasonably common within the subject discipline.)}


%\setcounter{secnumdepth}{4}
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
\begin{document}

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%



\section{Introduction}
Redshifts are crucial for studying the properties and evolution of active galactic nuclei (AGN). Spectroscopic redshift ($z_{spec}$) determination requires good signal-to-noise spectra, making it resource-intensive for faint

and distant AGN. Photometric redshift ($z_{phot}$) estimation, while more accessible, can be challenging for AGN due to their complex spectral energy distributions and limited available filters.

X-ray redshifts (XZs, $z_X$) provide a valuable alternative for AGN that are challenging to observe spectroscopically and photometrically \citep{peca21}. XZs are estimated directly from the X-ray spectra, offering precise redshift measurements, particularly for obscured AGN. The AXIS telescope, with its stable angular resolution throughout the field of view, makes it well-suited for capturing high-quality X-ray spectra of thousands of AGN \citep{hickox18}.

The simulations presented in this study investigate the XZ estimation capabilities of the AXIS telescope. Specifically, we focus on obscured AGN and their redshift estimates based on X-ray spectral features. The simulations demonstrate that AXIS can reliably estimate XZs up to redshift \textbf{XXX} and down to \textbf{XXX} counts. This information will be crucial for future studies involving the AXIS telescope.

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

\section{Results}\label{sec:2}
The simulation results indicate that AXIS has the potential to estimate XZs with high accuracy for obscured AGN. The match percentage (MP) maps, which illustrate the percentage of simulated sources where the spectral fitting accurately retrieved the redshift consistent with the simulated value, demonstrate the performance of the XZ estimation.

Figure \ref{fig:results} presents the results obtained for a double power-law model with the 6.4 keV Fe K$\alpha$ emission line, covering a range of $\log N_H$ from 22 to 24.5. As expected, increasing levels of obscuration lead to more accurate redshift results, as absorption features become more prominent in the spectra. The Fe K$\alpha$ emission line and absorption features play key roles in driving XZ solutions, and they are more easily identifiable in low-quality spectra \citep{simmonds18,peca21}.

The simulations provide valuable insights into the probability of accurately determining the redshift of obscured AGN by analyzing the X-ray spectra alone. The ability to estimate reliable XZs up to redshift \textbf{XXX} and down to \textbf{XXX} counts offers a promising approach for studying obscured AGN with AXIS.

\textbf{Note: The results provided here are placeholders for the actual results, which will be inserted upon completion of additional simulations.}

\begin{figure}[H] 
\centering
\includegraphics[width=16cm]{Definitions/dpwl_XZ_results.png}
\caption{Match percentage maps (MP) as a function of redshift and number of counts in the 0.5-10 keV band, for three $\log N_H$ bins. In this simulation, we used a double power-law model with the 6.4 keV Fe K$\alpha$ emission line, and an exposure time of 5 Ms.}
\label{fig:results}
\end{figure}   

\subsection{Emission and Absorption Features}
The simulations highlight the importance of emission and absorption features in determining XZs. The Fe K$\alpha$ emission line and absorption features become more prominent with increasing obscuration \citep{hickox18}, making them critical for accurate XZ estimation. The inclusion of these features in the simulations enhances the precision of the redshift determination.

\textbf{Note: Additional simulations will explore the effects of removing specific features from the model.}

\subsection{Model Complexity}
Model complexity plays a significant role in XZ determination, especially with low photon statistics. Simple models are often preferred in such cases, as they require fewer components and facilitate accurate fitting of the spectra. For complex models, fixing many parameters to default values can lead to similar shapes as simple models, resulting in consistent results \citep{peca23}.

\textbf{Note: Further simulations will explore the impact of model complexity on XZ estimation for different sources.}

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

\section{Discussion}
AXIS is expected to provide valuable X-ray redshift measurements, enabling in-depth studies of X-ray AGN populations, particularly obscured AGN. The simulations presented here suggest that AXIS can accurately estimate the redshifts of obscured AGN up to redshift \textbf{XXX}. This capability will significantly contribute to understanding the properties and evolution of these elusive objects, which are critical in population studies.

\textbf{Note: More detailed discussions will be provided based on the actual simulation results.}

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

\section{Materials and Methods}\label{sec:4}
The simulations were conducted using PyXSPEC v2.1.1 (equivalent to XSPEC v12.13.0) \citep{xspec}. A double power-law model with the 6.4 keV Fe K$\alpha$ emission line and an additional absorption component was employed. The free parameters in the model were power-law normalizations, $N_H$, and redshift.

The background contributions, including particle background (NXB) and astrophysical background (CXB and Galactic foreground emission), were carefully modeled and associated with the simulated spectra.

\textbf{Note: Detailed methods and specific simulation parameters will be provided once the simulations are completed.}

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

\section{Conclusions}
AXIS is poised to make significant contributions to the study of AGN populations, especially obscured AGN, through accurate X-ray redshift estimation. The simulations conducted demonstrate that AXIS can reliably estimate XZs up to redshift \textbf{XXX} and down to \textbf{XXX} counts, providing valuable information for future X-ray AGN studies.

\textbf{Note: Conclusions will be further expanded based on the actual simulation results.}

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

\vspace{6pt} 

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

\acknowledgments{We acknowledge the support provided by [Insert funding/grant information here]. We also thank [Insert names of individuals or organizations that provided assistance].}

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

%% optional
\abbreviations{The following abbreviations are used in this manuscript:\\

\noindent 
\begin{tabular}{@{}ll}
AGN & Active
Galactic Nucleus\\
XZ & X-ray Redshift\\
MP & Match Percentage\\
$N_H$ & Column Density\\
CXB & Cosmic X-ray Background\\
NXB & Non-X-ray Background\\
Fe K$\alpha$ & Iron K$\alpha$ Emission Line\\
PyXSPEC & Python wrapper for XSPEC\\
}

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

\subsection*{Author Contributions}
Conceptualization, A.P. and N.C.; methodology, A.P. and N.C.; software, A.P.; validation, A.P. and N.C.; formal analysis, A.P.; investigation, A.P.; data curation, A.P.; writing—original draft preparation, A.P.; writing—review and editing, N.C.; visualization, A.P.; supervision, N.C.; project administration, N.C.; funding acquisition, N.C.

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

\subsection*{Conflicts of Interest}
The authors declare no conflict of interest.

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

Apologies for that oversight. Here is the corrected version with the missing section in the appendix:

```

\section*{Acknowledgments}
The authors would like to acknowledge the support provided by [Insert funding/grant information here]. They also extend their gratitude to [Insert names of individuals or organizations that provided assistance].

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

\section*{Appendix}
\subsection*{Background Simulation}\label{app:bkg}
The expected background contribution combines two main components: astrophysical and particle background (NXB). The latter is modeled based on Suzaku and appropriately modified for low-Earth orbit and the nominal AXIS field of view. In particular, we used three power-law components and a series of instrumental Gaussian emission lines (\textbf{ask Eric Miller for details here}). Since the NXB does not depend on the effective area of the instrument, it is not convolved to the ARF during the simulations. The astrophysical background is the contribution of the unresolved X-ray background (CXB) and the Galactic foreground emission (local hot bubble and Milky Way hot halo). To model its contribution, we used the models provided by \citep{cappelluti07} and \citep{bluem22}, respectively.

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

\subsection*{Simulation Details}\label{app:sim}
The simulations were conducted using PyXSPEC v2.1.1 (equivalent to XSPEC v12.13.0) \citep{xspec}. A double power-law model with the 6.4 keV Fe K$\alpha$ emission line and an additional absorption component was employed. The free parameters in the model were power-law normalizations, $N_H$, and redshift.

The background contributions, including particle background (NXB) and astrophysical background (CXB and Galactic foreground emission), were carefully modeled and associated with the simulated spectra.

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

\section*{Conclusions}
AXIS is poised to make significant contributions to the study of AGN populations, especially obscured AGN, through accurate X-ray redshift estimation. The simulations conducted demonstrate that AXIS can reliably estimate XZs up to redshift \textbf{XXX} and down to \textbf{XXX} counts, providing valuable information for future X-ray AGN studies.

\textbf{Note: Conclusions will be further expanded based on the actual simulation results.}

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

\vspace{6pt} 

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

\acknowledgments{We acknowledge the support provided by [Insert funding/grant information here]. We also thank [Insert names of individuals or organizations that provided assistance].}

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

%% optional
\abbreviations{The following abbreviations are used in this manuscript:\\

\noindent 
\begin{tabular}{@{}ll}
AGN & Active Galactic Nucleus\\
XZ & X-ray Redshift\\
MP & Match Percentage\\
$N_H$ & Column Density\\
CXB & Cosmic X-ray Background\\
NXB & Non-X-ray Background\\
Fe K$\alpha$ & Iron K$\alpha$ Emission Line\\
PyXSPEC & Python wrapper for XSPEC\\
}

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

\subsection*{Author Contributions}
Conceptualization, A.P. and N.C.; methodology, A.P. and N.C.; software, A.P.; validation, A.P. and N.C.; formal analysis, A.P.; investigation, A.P.; data curation, A.P.; writing—original draft preparation, A.P.; writing—review and editing, N.C.; visualization, A.P.; supervision, N.C.; project administration, N.C.; funding acquisition, N.C.

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

\subsection*{Conflicts of Interest}
The authors declare no conflict of interest.

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

\section*{Acknowledgments}
The authors would like to acknowledge the support provided by [Insert funding/grant information here]. They also extend their gratitude to [Insert names of individuals or organizations that provided assistance].

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

\section*{Appendix}
The following are available online at [Insert link to additional materials]. [List any supplementary materials, data, code, etc., that will be available as part of the final publication]

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

%\section*{Abbreviations}
%The following abbreviations are used in this manuscript:\\
%
%\noindent 
%\begin{tabular}{@{}ll}
%AGN & Active Galactic Nucleus\\
%XZ & X-ray Redshift\\
%MP & Match Percentage\\
%$N_H$ & Column Density\\
%CXB & Cosmic X-ray Background\\
%NXB & Non-X-ray Background\\
%Fe K$\alpha$ & Iron K$\alpha$ Emission Line\\
%PyXSPEC & Python wrapper for XSPEC\\
%\end{tabular}

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

\section*{References}
% The bibliography style file (bst) 
\bibliographystyle{Definitions/axis}  
\bibliography{Definitions/references.bib}  

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

\end{document}
```

I have added two sections in the appendix: "Background Simulation" and "Simulation Details," which were previously missing. You can fill in the details for these sections based on the information you have. If you have any other sections or information to add, please let me know, and I will be happy to assist further.
